What Makes an Efficient VLA? Navigating Action-Head Design, Scaling, and Latency

Vision-Language-Action (VLA) models combine a pretrained vision encoder, a language backbone, and an action head, but their relative contribution has not been established under controlled, latency-paired conditions. We fix the backbone families (SigLIP2 and Qwen2.5) and the training pipeline, sweep action-head design and module scale, and pair each configuration with measured on-device latency. The study yields three findings. First, action-head performance is governed primarily by initialization rather than decoder architecture, loss, or inference budget: copying the last transformer layers of the language backbone into the head is the single largest lever, at no latency cost, and the only axis that helps at every module scale. Alignment also explains the other axes: flow matching and a heavier decoder pay off only while the head is misaligned and reverse once it is aligned, and extra inference passes give no measurable benefit; expressiveness appears to substitute for missing alignment. We read this as representation transfer: the aligned head keeps attending to the instruction's object nouns and stays close to the backbone in weight space rather than relearning to act from scratch. Because we reach alignment only through initialization, we offer this as the account that best organizes the measurements, not a demonstrated cause, and name the control that would settle it. Second, capacity pays only after alignment: the aligned action head is the highest-return module to scale. Third, those returns diminish sharply near the size today's $\pi$-series VLAs already use, so further growth buys little in-domain accuracy for its latency. These specify EffVLA, a compact model matching the strongest open-source VLAs on standard LIBERO, leading on most LIBERO-Plus perturbation axes at lower latency, and transferring to a real SO-ARM101 arm with the recipe unchanged.

==> fonts/Noto_Sans/OFL.txt <==
Copyright 2022 The Noto Project Authors (https://github.com/notofonts/latin-greek-cyrillic)

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
https://openfontlicense.org


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> fonts/Noto_Sans/README.txt <==
Noto Sans Variable Font
=======================

This download contains Noto Sans as both variable fonts and static fonts.

Noto Sans is a variable font with these axes:
  wdth
  wght

This means all the styles are contained in these files:
  Noto_Sans/NotoSans-VariableFont_wdth,wght.ttf
  Noto_Sans/NotoSans-Italic-VariableFont_wdth,wght.ttf

If your app fully supports variable fonts, you can now pick intermediate styles
that aren’t available as static fonts. Not all apps support variable fonts, and
in those cases you can use the static font files for Noto Sans:
  Noto_Sans/static/NotoSans_ExtraCondensed-Thin.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-ExtraLight.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-Light.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-Regular.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-Medium.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-SemiBold.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-Bold.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-ExtraBold.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-Black.ttf
  Noto_Sans/static/NotoSans_Condensed-Thin.ttf
  Noto_Sans/static/NotoSans_Condensed-ExtraLight.ttf
  Noto_Sans/static/NotoSans_Condensed-Light.ttf
  Noto_Sans/static/NotoSans_Condensed-Regular.ttf
  Noto_Sans/static/NotoSans_Condensed-Medium.ttf
  Noto_Sans/static/NotoSans_Condensed-SemiBold.ttf
  Noto_Sans/static/NotoSans_Condensed-Bold.ttf
  Noto_Sans/static/NotoSans_Condensed-ExtraBold.ttf
  Noto_Sans/static/NotoSans_Condensed-Black.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-Thin.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-ExtraLight.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-Light.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-Regular.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-Medium.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-SemiBold.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-Bold.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-ExtraBold.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-Black.ttf
  Noto_Sans/static/NotoSans-Thin.ttf
  Noto_Sans/static/NotoSans-ExtraLight.ttf
  Noto_Sans/static/NotoSans-Light.ttf
  Noto_Sans/static/NotoSans-Regular.ttf
  Noto_Sans/static/NotoSans-Medium.ttf
  Noto_Sans/static/NotoSans-SemiBold.ttf
  Noto_Sans/static/NotoSans-Bold.ttf
  Noto_Sans/static/NotoSans-ExtraBold.ttf
  Noto_Sans/static/NotoSans-Black.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-ThinItalic.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-ExtraLightItalic.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-LightItalic.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-Italic.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-MediumItalic.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-SemiBoldItalic.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-BoldItalic.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-ExtraBoldItalic.ttf
  Noto_Sans/static/NotoSans_ExtraCondensed-BlackItalic.ttf
  Noto_Sans/static/NotoSans_Condensed-ThinItalic.ttf
  Noto_Sans/static/NotoSans_Condensed-ExtraLightItalic.ttf
  Noto_Sans/static/NotoSans_Condensed-LightItalic.ttf
  Noto_Sans/static/NotoSans_Condensed-Italic.ttf
  Noto_Sans/static/NotoSans_Condensed-MediumItalic.ttf
  Noto_Sans/static/NotoSans_Condensed-SemiBoldItalic.ttf
  Noto_Sans/static/NotoSans_Condensed-BoldItalic.ttf
  Noto_Sans/static/NotoSans_Condensed-ExtraBoldItalic.ttf
  Noto_Sans/static/NotoSans_Condensed-BlackItalic.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-ThinItalic.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-ExtraLightItalic.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-LightItalic.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-Italic.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-MediumItalic.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-SemiBoldItalic.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-BoldItalic.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-ExtraBoldItalic.ttf
  Noto_Sans/static/NotoSans_SemiCondensed-BlackItalic.ttf
  Noto_Sans/static/NotoSans-ThinItalic.ttf
  Noto_Sans/static/NotoSans-ExtraLightItalic.ttf
  Noto_Sans/static/NotoSans-LightItalic.ttf
  Noto_Sans/static/NotoSans-Italic.ttf
  Noto_Sans/static/NotoSans-MediumItalic.ttf
  Noto_Sans/static/NotoSans-SemiBoldItalic.ttf
  Noto_Sans/static/NotoSans-BoldItalic.ttf
  Noto_Sans/static/NotoSans-ExtraBoldItalic.ttf
  Noto_Sans/static/NotoSans-BlackItalic.ttf

Get started
-----------

1. Install the font files you want to use

2. Use your app's font picker to view the font family and all the
available styles

Learn more about variable fonts
-------------------------------

  https://developers.google.com/web/fundamentals/design-and-ux/typography/variable-fonts
  https://variablefonts.typenetwork.com
  https://medium.com/variable-fonts

In desktop apps

  https://theblog.adobe.com/can-variable-fonts-illustrator-cc
  https://helpx.adobe.com/nz/photoshop/using/fonts.html#variable_fonts

Online

  https://developers.google.com/fonts/docs/getting_started
  https://developer.mozilla.org/en-US/docs/Web/CSS/CSS_Fonts/Variable_Fonts_Guide
  https://developer.microsoft.com/en-us/microsoft-edge/testdrive/demos/variable-fonts

Installing fonts

  MacOS: https://support.apple.com/en-us/HT201749
  Linux: https://www.google.com/search?q=how+to+install+a+font+on+gnu%2Blinux
  Windows: https://support.microsoft.com/en-us/help/314960/how-to-install-or-remove-a-font-in-windows

Android Apps

  https://developers.google.com/fonts/docs/android
  https://developer.android.com/guide/topics/ui/look-and-feel/downloadable-fonts

License
-------
Please read the full license text (OFL.txt) to understand the permissions,
restrictions and requirements for usage, redistribution, and modification.

You can use them in your products & projects – print or digital,
commercial or otherwise.

This isn't legal advice, please consider consulting a lawyer and see the full
license for all details.


==> fonts/Noto_Serif/OFL.txt <==
Copyright 2022 The Noto Project Authors (https://github.com/notofonts/latin-greek-cyrillic)

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
https://openfontlicense.org


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> fonts/Noto_Serif/README.txt <==
Noto Serif Variable Font
========================

This download contains Noto Serif as both variable fonts and static fonts.

Noto Serif is a variable font with these axes:
  wdth
  wght

This means all the styles are contained in these files:
  NotoSerif-VariableFont_wdth,wght.ttf
  NotoSerif-Italic-VariableFont_wdth,wght.ttf

If your app fully supports variable fonts, you can now pick intermediate styles
that aren’t available as static fonts. Not all apps support variable fonts, and
in those cases you can use the static font files for Noto Serif:
  static/NotoSerif_ExtraCondensed-Thin.ttf
  static/NotoSerif_ExtraCondensed-ExtraLight.ttf
  static/NotoSerif_ExtraCondensed-Light.ttf
  static/NotoSerif_ExtraCondensed-Regular.ttf
  static/NotoSerif_ExtraCondensed-Medium.ttf
  static/NotoSerif_ExtraCondensed-SemiBold.ttf
  static/NotoSerif_ExtraCondensed-Bold.ttf
  static/NotoSerif_ExtraCondensed-ExtraBold.ttf
  static/NotoSerif_ExtraCondensed-Black.ttf
  static/NotoSerif_Condensed-Thin.ttf
  static/NotoSerif_Condensed-ExtraLight.ttf
  static/NotoSerif_Condensed-Light.ttf
  static/NotoSerif_Condensed-Regular.ttf
  static/NotoSerif_Condensed-Medium.ttf
  static/NotoSerif_Condensed-SemiBold.ttf
  static/NotoSerif_Condensed-Bold.ttf
  static/NotoSerif_Condensed-ExtraBold.ttf
  static/NotoSerif_Condensed-Black.ttf
  static/NotoSerif_SemiCondensed-Thin.ttf
  static/NotoSerif_SemiCondensed-ExtraLight.ttf
  static/NotoSerif_SemiCondensed-Light.ttf
  static/NotoSerif_SemiCondensed-Regular.ttf
  static/NotoSerif_SemiCondensed-Medium.ttf
  static/NotoSerif_SemiCondensed-SemiBold.ttf
  static/NotoSerif_SemiCondensed-Bold.ttf
  static/NotoSerif_SemiCondensed-ExtraBold.ttf
  static/NotoSerif_SemiCondensed-Black.ttf
  static/NotoSerif-Thin.ttf
  static/NotoSerif-ExtraLight.ttf
  static/NotoSerif-Light.ttf
  static/NotoSerif-Regular.ttf
  static/NotoSerif-Medium.ttf
  static/NotoSerif-SemiBold.ttf
  static/NotoSerif-Bold.ttf
  static/NotoSerif-ExtraBold.ttf
  static/NotoSerif-Black.ttf
  static/NotoSerif_ExtraCondensed-ThinItalic.ttf
  static/NotoSerif_ExtraCondensed-ExtraLightItalic.ttf
  static/NotoSerif_ExtraCondensed-LightItalic.ttf
  static/NotoSerif_ExtraCondensed-Italic.ttf
  static/NotoSerif_ExtraCondensed-MediumItalic.ttf
  static/NotoSerif_ExtraCondensed-SemiBoldItalic.ttf
  static/NotoSerif_ExtraCondensed-BoldItalic.ttf
  static/NotoSerif_ExtraCondensed-ExtraBoldItalic.ttf
  static/NotoSerif_ExtraCondensed-BlackItalic.ttf
  static/NotoSerif_Condensed-ThinItalic.ttf
  static/NotoSerif_Condensed-ExtraLightItalic.ttf
  static/NotoSerif_Condensed-LightItalic.ttf
  static/NotoSerif_Condensed-Italic.ttf
  static/NotoSerif_Condensed-MediumItalic.ttf
  static/NotoSerif_Condensed-SemiBoldItalic.ttf
  static/NotoSerif_Condensed-BoldItalic.ttf
  static/NotoSerif_Condensed-ExtraBoldItalic.ttf
  static/NotoSerif_Condensed-BlackItalic.ttf
  static/NotoSerif_SemiCondensed-ThinItalic.ttf
  static/NotoSerif_SemiCondensed-ExtraLightItalic.ttf
  static/NotoSerif_SemiCondensed-LightItalic.ttf
  static/NotoSerif_SemiCondensed-Italic.ttf
  static/NotoSerif_SemiCondensed-MediumItalic.ttf
  static/NotoSerif_SemiCondensed-SemiBoldItalic.ttf
  static/NotoSerif_SemiCondensed-BoldItalic.ttf
  static/NotoSerif_SemiCondensed-ExtraBoldItalic.ttf
  static/NotoSerif_SemiCondensed-BlackItalic.ttf
  static/NotoSerif-ThinItalic.ttf
  static/NotoSerif-ExtraLightItalic.ttf
  static/NotoSerif-LightItalic.ttf
  static/NotoSerif-Italic.ttf
  static/NotoSerif-MediumItalic.ttf
  static/NotoSerif-SemiBoldItalic.ttf
  static/NotoSerif-BoldItalic.ttf
  static/NotoSerif-ExtraBoldItalic.ttf
  static/NotoSerif-BlackItalic.ttf

Get started
-----------

1. Install the font files you want to use

2. Use your app's font picker to view the font family and all the
available styles

Learn more about variable fonts
-------------------------------

  https://developers.google.com/web/fundamentals/design-and-ux/typography/variable-fonts
  https://variablefonts.typenetwork.com
  https://medium.com/variable-fonts

In desktop apps

  https://theblog.adobe.com/can-variable-fonts-illustrator-cc
  https://helpx.adobe.com/nz/photoshop/using/fonts.html#variable_fonts

Online

  https://developers.google.com/fonts/docs/getting_started
  https://developer.mozilla.org/en-US/docs/Web/CSS/CSS_Fonts/Variable_Fonts_Guide
  https://developer.microsoft.com/en-us/microsoft-edge/testdrive/demos/variable-fonts

Installing fonts

  MacOS: https://support.apple.com/en-us/HT201749
  Linux: https://www.google.com/search?q=how+to+install+a+font+on+gnu%2Blinux
  Windows: https://support.microsoft.com/en-us/help/314960/how-to-install-or-remove-a-font-in-windows

Android Apps

  https://developers.google.com/fonts/docs/android
  https://developer.android.com/guide/topics/ui/look-and-feel/downloadable-fonts

License
-------
Please read the full license text (OFL.txt) to understand the permissions,
restrictions and requirements for usage, redistribution, and modification.

You can use them in your products & projects – print or digital,
commercial or otherwise.

This isn't legal advice, please consider consulting a lawyer and see the full
license for all details.


==> fonts/dejavu-sans-mono/DejaVu_Fonts_License.txt <==
Fonts are (c) Bitstream (see below). DejaVu changes are in public domain.
Glyphs imported from Arev fonts are (c) Tavmjong Bah (see below)

Bitstream Vera Fonts Copyright
------------------------------

Copyright (c) 2003 by Bitstream, Inc. All Rights Reserved. Bitstream Vera is
a trademark of Bitstream, Inc.

Permission is hereby granted, free of charge, to any person obtaining a copy
of the fonts accompanying this license ("Fonts") and associated
documentation files (the "Font Software"), to reproduce and distribute the
Font Software, including without limitation the rights to use, copy, merge,
publish, distribute, and/or sell copies of the Font Software, and to permit
persons to whom the Font Software is furnished to do so, subject to the
following conditions:

The above copyright and trademark notices and this permission notice shall
be included in all copies of one or more of the Font Software typefaces.

The Font Software may be modified, altered, or added to, and in particular
the designs of glyphs or characters in the Fonts may be modified and
additional glyphs or characters may be added to the Fonts, only if the fonts
are renamed to names not containing either the words "Bitstream" or the word
"Vera".

This License becomes null and void to the extent applicable to Fonts or Font
Software that has been modified and is distributed under the "Bitstream
Vera" names.

The Font Software may be sold as part of a larger software package but no
copy of one or more of the Font Software typefaces may be sold by itself.

THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS
OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT OF COPYRIGHT, PATENT,
TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL BITSTREAM OR THE GNOME
FOUNDATION BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, INCLUDING
ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL DAMAGES,
WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF
THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM OTHER DEALINGS IN THE
FONT SOFTWARE.

Except as contained in this notice, the names of Gnome, the Gnome
Foundation, and Bitstream Inc., shall not be used in advertising or
otherwise to promote the sale, use or other dealings in this Font Software
without prior written authorization from the Gnome Foundation or Bitstream
Inc., respectively. For further information, contact: fonts at gnome dot
org. 

Arev Fonts Copyright
------------------------------

Copyright (c) 2006 by Tavmjong Bah. All Rights Reserved.

Permission is hereby granted, free of charge, to any person obtaining
a copy of the fonts accompanying this license ("Fonts") and
associated documentation files (the "Font Software"), to reproduce
and distribute the modifications to the Bitstream Vera Font Software,
including without limitation the rights to use, copy, merge, publish,
distribute, and/or sell copies of the Font Software, and to permit
persons to whom the Font Software is furnished to do so, subject to
the following conditions:

The above copyright and trademark notices and this permission notice
shall be included in all copies of one or more of the Font Software
typefaces.

The Font Software may be modified, altered, or added to, and in
particular the designs of glyphs or characters in the Fonts may be
modified and additional glyphs or characters may be added to the
Fonts, only if the fonts are renamed to names not containing either
the words "Tavmjong Bah" or the word "Arev".

This License becomes null and void to the extent applicable to Fonts
or Font Software that has been modified and is distributed under the 
"Tavmjong Bah Arev" names.

The Font Software may be sold as part of a larger software package but
no copy of one or more of the Font Software typefaces may be sold by
itself.

THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL
TAVMJONG BAH BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.

Except as contained in this notice, the name of Tavmjong Bah shall not
be used in advertising or otherwise to promote the sale, use or other
dealings in this Font Software without prior written authorization
from Tavmjong Bah. For further information, contact: tavmjong @ free
. fr.
